Verse: Semantics and Verification of Hybrid Multi-Agent Scenarios

Verifying cyber-physical systems with many interacting agents remains difficult because interactions are mediated by sensors, individual decisions are constrained by environment (map) structure, and the resulting mode space scales combinatorially. We present Verse, a framework for writing agents, maps, and sensors in a familiar programming language syntax, with a formal semantics for the resulting scenarios. A compiler translates each scenario to a hybrid automaton whose executions correspond exactly to the runs of the scenario. Reachability analysis on this automaton builds an execution tree from two post operators, one for continuous flow over a time step and one for a single agent's mode change, and checks safety assertions at every vertex. The tree expands only the modes that are reached, without enumerating the global mode space. Experiments highlight expressive modeling across cars and drones, 2D/3D maps (including OpenDRIVE imports), noisy sensors, and multiple simultaneous safety assertions. Verse verifies a scenario with 7 agents and 37 modes in 90 seconds on a standard laptop; it is competitive with CORA and JuliaReach on ARCH benchmarks, and on multi-agent scenarios is an order of magnitude faster than JuliaReach at the cost of looser reachable sets.

==> code/quadrotor_controller3.txt <==
from enum import Enum, auto
import copy
from typing import List


class CraftMode(Enum):
    Normal = auto()
    MoveUp = auto()
    MoveDown = auto()


class TrackMode(Enum):
    T0 = auto()
    T1 = auto()
    T2 = auto()
    M01 = auto()
    M10 = auto()
    M12 = auto()
    M21 = auto()


class State:
    x: float
    y: float
    z: float
    vx: float
    vy: float
    vz: float
    craft_mode: CraftMode
    track_mode: TrackMode

    def __init__(self, x, y, z, vx, vy, vz, craft_mode, track_mode):
        pass


def safe_seperation(ego, other):
    res = ego.x-other.x < 1 and ego.x-other.x > -1 and \
        ego.y-other.y < 1 and ego.y-other.y > -1 and \
        ego.z-other.z < 1 and ego.z-other.z > -1
    return res

def is_close(ego, other):
    res = ((other.x - ego.x < 10 and other.x-ego.x > 8) or \
        (other.y-ego.y < 10 and other.y-ego.y > 8) or \
        (other.z-ego.z < 10 and other.z-ego.z > 8))
    return res


def controller(ego: State, others: List[State], lane_map):
    next = copy.deepcopy(ego)

    if ego.craft_mode == CraftMode.Normal:
        if any((is_close(ego, other) and ego.track_mode == other.track_mode) for other in others):
            if lane_map.h_exist(ego.track_mode, ego.craft_mode, CraftMode.MoveUp):
                next.craft_mode = CraftMode.MoveUp
                next.track_mode = lane_map.h(
                    ego.track_mode, ego.craft_mode, CraftMode.MoveUp)
            if lane_map.h_exist(ego.track_mode, ego.craft_mode, CraftMode.MoveDown):
                next.craft_mode = CraftMode.MoveDown
                next.track_mode = lane_map.h(
                    ego.track_mode, ego.craft_mode, CraftMode.MoveDown)

    if ego.craft_mode == CraftMode.MoveUp:
        if lane_map.altitude(ego.track_mode)-ego.z > -1 and lane_map.altitude(ego.track_mode)-ego.z < 1:
            next.craft_mode = CraftMode.Normal
            if lane_map.h_exist(ego.track_mode, ego.craft_mode, CraftMode.Normal):
                next.track_mode = lane_map.h(
                    ego.track_mode, ego.craft_mode, CraftMode.Normal)

    if ego.craft_mode == CraftMode.MoveDown:
        if lane_map.altitude(ego.track_mode)-ego.z > -1 and lane_map.altitude(ego.track_mode)-ego.z < 1:
            next.craft_mode = CraftMode.Normal
            if lane_map.h_exist(ego.track_mode, ego.craft_mode, CraftMode.Normal):
                next.track_mode = lane_map.h(
                    ego.track_mode, ego.craft_mode, CraftMode.Normal)

    assert not (ego.x > 40 and ego.x < 50 and \
        ego.y > -5 and ego.y < 5 and ego.z > -10 and ego.z < -6), "Unsafe Region"
    assert not any(ego.x-other.x < 1 and ego.x-other.x > -1 and \
        ego.y-other.y < 1 and ego.y-other.y > -1 and \ 
        ego.z-other.z < 1 and ego.z-other.z > -1 \
        for other in others), "Safe Separation"
    return next
